Ranking-Incentivized Quality Preserving Content Modification

The Web is a canonical example of a competitive retrieval setting where many documents' authors consistently modify their documents to promote them in rankings. We present an automatic method for quality-preserving modification of document content -- i.e., maintaining content quality -- so that the document is ranked higher for a query by a non-disclosed ranking function whose rankings can be observed. The method replaces a passage in the document with some other passage. To select the two passages, we use a learning-to-rank approach with a bi-objective optimization criterion: rank promotion and content-quality maintenance. We used the approach as a bot in content-based ranking competitions. Analysis of the competitions demonstrates the merits of our approach with respect to human content modifications in terms of rank promotion, content-quality maintenance and relevance.

==> Results2/tmp/bot_send/graphs/static_sig.txt <==
comparison	faeture	initial rank	level	corrected
bot vs static	raw	2	1.0	2.0
human vs static	raw	2	0.14752	0.29504
human vs bot	raw	2	0.23816	0.47632
bot vs static	raw	3	0.01453	0.02906
human vs static	raw	3	0.14093	0.28186
human vs bot	raw	3	0.00762	0.01524
bot vs static	raw	4	0.0028	0.0056
human vs static	raw	4	0.81307	1.62614
human vs bot	raw	4	0.00898	0.01796
bot vs static	raw	5	0.0011	0.0022
human vs static	raw	5	0.03042	0.06084
human vs bot	raw	5	0.24396	0.48792
bot vs static	scaled	2	0.75268	1.50536
human vs static	scaled	2	0.32291	0.64582
human vs bot	scaled	2	0.2793	0.5586
bot vs static	scaled	3	0.01453	0.02906
human vs static	scaled	3	0.14093	0.28186
human vs bot	scaled	3	0.00762	0.01524
bot vs static	scaled	4	0.01776	0.03552
human vs static	scaled	4	1.0	2.0
human vs bot	scaled	4	0.04177	0.08354
bot vs static	scaled	5	0.0011	0.0022
human vs static	scaled	5	0.03042	0.06084
human vs bot	scaled	5	0.24396	0.48792
bot vs static	avg	2	1.0	2.0
human vs static	avg	2	0.14752	0.29504
human vs bot	avg	2	0.23816	0.47632
bot vs static	avg	3	0.01453	0.02906
human vs static	avg	3	0.14093	0.28186
human vs bot	avg	3	0.00762	0.01524
bot vs static	avg	4	0.0028	0.0056
human vs static	avg	4	0.81307	1.62614
human vs bot	avg	4	0.00898	0.01796
bot vs static	avg	5	0.0011	0.0022
human vs static	avg	5	0.03042	0.06084
human vs bot	avg	5	0.24396	0.48792
bot vs static	rel	2	0.24986	0.49972
human vs static	rel	2	0.62358	1.24716
human vs bot	rel	2	0.06278	0.12556
bot vs static	rel	3	0.03089	0.06178
human vs static	rel	3	1.0	2.0
human vs bot	rel	3	0.06147	0.12294
bot vs static	rel	4	0.06379	0.12758
human vs static	rel	4	1.0	2.0
human vs bot	rel	4	0.03123	0.06246
bot vs static	rel	5	0.12469	0.24938
human vs static	rel	5	1.0	2.0
human vs bot	rel	5	0.07066	0.14132


==> Results3/bot_send/graphs/static_sig.txt <==
comparison	faeture	initial rank	level	corrected
bot vs static	raw	2	1.0	2.0
human vs static	raw	2	0.14752	0.29504
human vs bot	raw	2	0.23816	0.47632
bot vs static	raw	3	0.01453	0.02906
human vs static	raw	3	0.14093	0.28186
human vs bot	raw	3	0.00762	0.01524
bot vs static	raw	4	0.0028	0.0056
human vs static	raw	4	0.81307	1.62614
human vs bot	raw	4	0.00898	0.01796
bot vs static	raw	5	0.0011	0.0022
human vs static	raw	5	0.03042	0.06084
human vs bot	raw	5	0.24396	0.48792
bot vs static	scaled	2	0.75268	1.50536
human vs static	scaled	2	0.32291	0.64582
human vs bot	scaled	2	0.2793	0.5586
bot vs static	scaled	3	0.01453	0.02906
human vs static	scaled	3	0.14093	0.28186
human vs bot	scaled	3	0.00762	0.01524
bot vs static	scaled	4	0.01776	0.03552
human vs static	scaled	4	1.0	2.0
human vs bot	scaled	4	0.04177	0.08354
bot vs static	scaled	5	0.0011	0.0022
human vs static	scaled	5	0.03042	0.06084
human vs bot	scaled	5	0.24396	0.48792
bot vs static	avg	2	1.0	2.0
human vs static	avg	2	0.14752	0.29504
human vs bot	avg	2	0.23816	0.47632
bot vs static	avg	3	0.01453	0.02906
human vs static	avg	3	0.14093	0.28186
human vs bot	avg	3	0.00762	0.01524
bot vs static	avg	4	0.0028	0.0056
human vs static	avg	4	0.81307	1.62614
human vs bot	avg	4	0.00898	0.01796
bot vs static	avg	5	0.0011	0.0022
human vs static	avg	5	0.03042	0.06084
human vs bot	avg	5	0.24396	0.48792
bot vs static	rel	2	0.24986	0.49972
human vs static	rel	2	0.62358	1.24716
human vs bot	rel	2	0.06278	0.12556
bot vs static	rel	3	0.03089	0.06178
human vs static	rel	3	1.0	2.0
human vs bot	rel	3	0.06147	0.12294
bot vs static	rel	4	0.06379	0.12758
human vs static	rel	4	1.0	2.0
human vs bot	rel	4	0.03123	0.06246
bot vs static	rel	5	0.12469	0.24938
human vs static	rel	5	1.0	2.0
human vs bot	rel	5	0.07066	0.14132

